Learning Ordinality in Semantic Segmentation

Semantic segmentation consists of predicting a semantic label for each image pixel. While existing deep learning approaches achieve high accuracy, they often overlook the ordinal relationships between classes, which can provide critical domain knowledge (e.g., the pupil lies within the iris, and lane markings are part of the road). This paper introduces novel methods for spatial ordinal segmentation that explicitly incorporate these inter-class dependencies. By treating each pixel as part of a structured image space rather than as an independent observation, we propose two regularization terms and a new metric to enforce ordinal consistency between neighboring pixels. Two loss regularization terms and one metric are proposed for structural ordinal segmentation, which penalizes predictions of non-ordinal adjacent classes. Five biomedical datasets and multiple configurations of autonomous driving datasets demonstrate the efficacy of the proposed methods. Our approach achieves improvements in ordinal metrics and enhances generalization, with up to a 15.7% relative increase in the Dice coefficient. Importantly, these benefits come without additional inference time costs. This work highlights the significance of spatial ordinal relationships in semantic segmentation and provides a foundation for further exploration in structured image representations.

==> results_autonomous_driving_tables_generic_baselines_contact_surface.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$55.91 \pm 3.46$,$52.82 \pm 2.59$,$46.76 \pm 2.27$,$33.79 \pm 3.24$,$14.39 \pm 2.24$,$54.91 \pm 2.45$,$54.55 \pm 3.14$,$51.16 \pm 4.11$,$35.73 \pm 4.54$,$16.81 \pm 1.75$,$54.51 \pm 3.22$,$49.73 \pm 2.19$,$19.73 \pm 1.70$,$\bm{0.00 \pm 0.00}$,$55.14 \pm 2.05$,$56.45 \pm 1.41$,$51.75 \pm 1.90$,$49.12 \pm 2.03$,$4.93 \pm 0.90$,$54.49 \pm 0.72$,$50.61 \pm 2.12$,$51.55 \pm 3.61$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$47.83 \pm 2.22$,$48.47 \pm 1.51$,$47.91 \pm 1.86$,$37.38 \pm 2.43$,$9.16 \pm 1.11$,$45.51 \pm 3.91$,$50.14 \pm 2.22$,$47.79 \pm 1.90$,$36.29 \pm 1.92$,$28.91 \pm 2.55$,$47.01 \pm 1.10$,$46.58 \pm 1.10$,$40.78 \pm 1.66$,$\bm{0.01 \pm 0.01}$,$49.94 \pm 1.77$,$48.11 \pm 3.16$,$47.78 \pm 2.18$,$45.07 \pm 1.29$,$36.92 \pm 1.59$,$45.81 \pm 2.03$,$46.83 \pm 1.39$,$46.05 \pm 2.32$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$51.22 \pm 2.13$,$48.67 \pm 2.09$,$48.43 \pm 1.74$,$44.59 \pm 1.59$,$9.21 \pm 2.45$,$49.84 \pm 1.92$,$50.50 \pm 2.55$,$49.45 \pm 2.37$,$48.61 \pm 1.78$,$24.92 \pm 4.72$,$50.93 \pm 1.41$,$49.55 \pm 1.16$,$40.92 \pm 1.30$,$\bm{0.01 \pm 0.01}$,$48.63 \pm 3.37$,$50.27 \pm 1.16$,$48.92 \pm 1.46$,$47.45 \pm 3.72$,$21.89 \pm 3.90$,$49.77 \pm 1.90$,$48.18 \pm 1.58$,$47.97 \pm 2.41$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$59.34 \pm 1.96$,$57.46 \pm 1.96$,$57.65 \pm 3.94$,$55.47 \pm 1.94$,$8.14 \pm 3.76$,$57.38 \pm 4.62$,$58.75 \pm 4.49$,$59.11 \pm 3.55$,$61.36 \pm 1.40$,$27.89 \pm 6.37$,$60.23 \pm 2.55$,$59.11 \pm 2.16$,$49.09 \pm 3.23$,$\bm{0.01 \pm 0.01}$,$58.03 \pm 2.08$,$57.21 \pm 2.33$,$56.42 \pm 1.23$,$56.87 \pm 3.40$,$21.57 \pm 4.79$,$57.81 \pm 2.40$,$58.02 \pm 2.38$,$56.77 \pm 2.10$
,,,,,,,,,,,,,,,,,,,,,,,,
\scriptsize BDDIntersected (\textit{wroadagents}),1.0,wroadagents,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{55.97 \pm 3.56}$,\scriptsize $\bm{54.72 \pm 2.77}$,\scriptsize $\bm{53.71 \pm 3.60}$
\scriptsize BDD10K (\textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{60.54 \pm 2.60}$,\scriptsize $62.70 \pm 1.51$,\scriptsize $\bm{58.18 \pm 2.04}$
\scriptsize Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{65.95 \pm 4.17}$,\scriptsize $70.79 \pm 2.12$,\scriptsize $\bm{66.39 \pm 1.55}$


==> results_autonomous_driving_tables_generic_baselines_dice_coefficient_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$71.2 \pm 0.5$,$\bm{71.9 \pm 0.2}$,$70.5 \pm 0.5$,$70.1 \pm 1.1$,$64.1 \pm 2.2$,$71.0 \pm 0.3$,$70.8 \pm 0.5$,$70.4 \pm 1.0$,$68.4 \pm 1.1$,$64.5 \pm 1.9$,$70.4 \pm 0.6$,$70.3 \pm 1.3$,$68.7 \pm 1.1$,$55.5 \pm 11.0$,$70.8 \pm 0.9$,$71.0 \pm 0.9$,$70.8 \pm 1.1$,$71.2 \pm 0.6$,$70.0 \pm 0.4$,$\bm{71.5 \pm 0.5}$,$\bm{71.6 \pm 0.4}$,$\bm{71.2 \pm 1.0}$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$37.1 \pm 0.8$,$37.0 \pm 1.1$,$\bm{38.5 \pm 0.9}$,$36.8 \pm 0.8$,$27.3 \pm 0.8$,$36.8 \pm 0.5$,$36.7 \pm 0.9$,$\bm{38.6 \pm 0.8}$,$\bm{37.8 \pm 1.0}$,$28.6 \pm 0.3$,$37.0 \pm 0.9$,$37.2 \pm 0.9$,$36.8 \pm 1.3$,$22.3 \pm 9.9$,$37.2 \pm 0.9$,$37.6 \pm 0.4$,$\bm{38.1 \pm 0.5}$,$\bm{38.0 \pm 0.4}$,$37.2 \pm 0.9$,$37.1 \pm 0.9$,$36.6 \pm 1.1$,$36.2 \pm 0.6$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$38.1 \pm 1.1$,$37.8 \pm 0.9$,$\bm{39.2 \pm 0.4}$,$36.1 \pm 0.9$,$29.0 \pm 0.6$,$38.1 \pm 0.6$,$\bm{39.1 \pm 0.4}$,$\bm{38.9 \pm 0.6}$,$\bm{38.2 \pm 1.2}$,$29.4 \pm 0.4$,$\bm{38.2 \pm 1.2}$,$37.7 \pm 0.6$,$36.8 \pm 0.9$,$33.2 \pm 0.9$,$36.6 \pm 1.1$,$\bm{38.2 \pm 1.1}$,$37.4 \pm 0.6$,$37.3 \pm 0.9$,$37.3 \pm 1.1$,$35.3 \pm 0.8$,$36.9 \pm 0.2$,$36.2 \pm 0.4$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$36.0 \pm 1.1$,$36.2 \pm 0.8$,$37.8 \pm 0.7$,$39.3 \pm 0.4$,$32.3 \pm 0.9$,$35.8 \pm 0.5$,$36.4 \pm 1.1$,$38.1 \pm 0.8$,$\bm{40.2 \pm 0.5}$,$32.7 \pm 1.4$,$36.5 \pm 1.4$,$36.1 \pm 0.2$,$34.8 \pm 0.8$,$32.0 \pm 0.7$,$34.5 \pm 0.8$,$35.6 \pm 1.6$,$34.9 \pm 0.8$,$35.8 \pm 1.1$,$35.5 \pm 1.2$,$34.2 \pm 1.0$,$35.1 \pm 0.4$,$34.6 \pm 0.3$
,,,,,,,,,,,,,,,,,,,,,,,,
\scriptsize BDDIntersected (\textit{wroadagents}),1.0,wroadagents,,,,,,,,,,,,,,,,,,,,\scriptsize $35.7 \pm 0.4$,\scriptsize $35.7 \pm 0.6$,\scriptsize $\bm{36.5 \pm 0.6}$
\scriptsize BDD10K (\textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{36.7 \pm 1.2}$,\scriptsize $\bm{37.1 \pm 0.6}$,\scriptsize $35.9 \pm 0.4$
\scriptsize Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{34.5 \pm 0.8}$,\scriptsize $\bm{34.7 \pm 0.7}$,\scriptsize $\bm{34.5 \pm 0.3}$


==> results_autonomous_driving_tables_generic_baselines_iou_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$57.2 \pm 0.6$,$\bm{58.0 \pm 0.2}$,$56.4 \pm 0.6$,$56.2 \pm 1.2$,$49.9 \pm 2.3$,$57.0 \pm 0.3$,$56.7 \pm 0.6$,$56.3 \pm 1.0$,$54.1 \pm 1.2$,$50.0 \pm 2.1$,$56.4 \pm 0.6$,$56.2 \pm 1.4$,$54.6 \pm 1.2$,$42.6 \pm 8.6$,$56.8 \pm 0.9$,$57.0 \pm 0.9$,$56.9 \pm 1.2$,$57.3 \pm 0.6$,$56.2 \pm 0.4$,$\bm{57.6 \pm 0.6}$,$57.5 \pm 0.5$,$\bm{57.3 \pm 1.1}$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$29.5 \pm 0.7$,$29.4 \pm 0.9$,$\bm{30.3 \pm 0.7}$,$28.0 \pm 0.7$,$19.9 \pm 0.7$,$29.3 \pm 0.4$,$29.3 \pm 0.6$,$\bm{30.4 \pm 0.6}$,$29.0 \pm 1.0$,$21.2 \pm 0.2$,$29.5 \pm 0.6$,$\bm{29.7 \pm 0.7}$,$29.5 \pm 1.0$,$17.6 \pm 7.5$,$\bm{29.7 \pm 0.7}$,$\bm{30.0 \pm 0.3}$,$\bm{30.3 \pm 0.5}$,$\bm{30.3 \pm 0.3}$,$29.6 \pm 0.7$,$\bm{29.8 \pm 0.6}$,$29.3 \pm 0.8$,$29.1 \pm 0.4$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$31.7 \pm 0.7$,$31.4 \pm 0.6$,$\bm{32.2 \pm 0.4}$,$29.0 \pm 0.6$,$22.5 \pm 0.6$,$31.6 \pm 0.5$,$\bm{32.3 \pm 0.4}$,$\bm{32.0 \pm 0.4}$,$30.8 \pm 1.0$,$22.9 \pm 0.5$,$\bm{31.7 \pm 0.8}$,$31.4 \pm 0.4$,$30.8 \pm 0.6$,$27.6 \pm 0.6$,$30.7 \pm 0.7$,$\bm{31.8 \pm 0.8}$,$31.2 \pm 0.3$,$31.1 \pm 0.6$,$31.2 \pm 0.8$,$29.9 \pm 0.6$,$31.2 \pm 0.2$,$30.7 \pm 0.4$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$29.5 \pm 0.9$,$29.8 \pm 0.5$,$30.7 \pm 0.8$,$30.5 \pm 0.3$,$23.9 \pm 0.9$,$29.2 \pm 0.4$,$29.6 \pm 1.1$,$\bm{31.0 \pm 0.7}$,$\bm{31.6 \pm 0.6}$,$24.6 \pm 1.4$,$29.9 \pm 1.2$,$29.7 \pm 0.3$,$28.7 \pm 0.6$,$26.2 \pm 0.6$,$28.3 \pm 0.5$,$29.1 \pm 1.4$,$28.6 \pm 0.9$,$29.6 \pm 0.8$,$29.3 \pm 1.0$,$28.7 \pm 0.9$,$29.4 \pm 0.4$,$28.9 \pm 0.4$
,,,,,,,,,,,,,,,,,,,,,,,,
\scriptsize BDDIntersected (\textit{wroadagents}),1.0,wroadagents,,,,,,,,,,,,,,,,,,,,\scriptsize $22.3 \pm 0.2$,\scriptsize $22.2 \pm 0.3$,\scriptsize $\bm{22.8 \pm 0.3}$
\scriptsize BDD10K (\textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{23.1 \pm 0.6}$,\scriptsize $\bm{23.3 \pm 0.3}$,\scriptsize $22.8 \pm 0.3$
\scriptsize Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{21.4 \pm 0.4}$,\scriptsize $\bm{21.5 \pm 0.4}$,\scriptsize $\bm{21.7 \pm 0.3}$


==> results_autonomous_driving_tables_generic_baselines_mae.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$7.1 \pm 0.4$,$6.5 \pm 0.2$,$7.5 \pm 0.2$,$9.3 \pm 0.4$,$13.5 \pm 0.7$,$6.9 \pm 0.2$,$7.3 \pm 0.4$,$7.6 \pm 0.5$,$9.9 \pm 0.4$,$15.7 \pm 0.7$,$7.2 \pm 0.2$,$7.1 \pm 0.4$,$6.9 \pm 0.4$,$8.4 \pm 1.1$,$7.1 \pm 0.4$,$7.0 \pm 0.1$,$7.2 \pm 0.5$,$\bm{6.6 \pm 0.3}$,$\bm{6.3 \pm 0.2}$,$7.0 \pm 0.3$,$7.3 \pm 0.3$,$7.8 \pm 0.6$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$3.8 \pm 0.1$,$3.8 \pm 0.1$,$3.6 \pm 0.1$,$5.0 \pm 0.1$,$8.0 \pm 0.2$,$3.7 \pm 0.1$,$3.7 \pm 0.1$,$3.7 \pm 0.1$,$5.0 \pm 0.3$,$8.3 \pm 0.2$,$3.7 \pm 0.2$,$3.6 \pm 0.2$,$\bm{3.4 \pm 0.2}$,$4.9 \pm 0.9$,$3.5 \pm 0.2$,$3.7 \pm 0.1$,$3.7 \pm 0.2$,$\bm{3.5 \pm 0.2}$,$\bm{3.4 \pm 0.1}$,$3.6 \pm 0.1$,$3.7 \pm 0.1$,$3.9 \pm 0.1$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$2.8 \pm 0.1$,$3.0 \pm 0.1$,$3.1 \pm 0.1$,$4.5 \pm 0.1$,$7.1 \pm 0.3$,$2.9 \pm 0.1$,$2.8 \pm 0.1$,$3.1 \pm 0.2$,$4.0 \pm 0.2$,$7.3 \pm 0.3$,$2.9 \pm 0.1$,$3.0 \pm 0.1$,$2.7 \pm 0.1$,$2.9 \pm 0.1$,$3.1 \pm 0.1$,$2.8 \pm 0.2$,$2.9 \pm 0.1$,$2.8 \pm 0.1$,$\bm{2.6 \pm 0.0}$,$3.0 \pm 0.1$,$2.9 \pm 0.1$,$2.9 \pm 0.1$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$3.2 \pm 0.1$,$3.3 \pm 0.1$,$3.6 \pm 0.2$,$4.6 \pm 0.1$,$7.4 \pm 0.5$,$3.5 \pm 0.2$,$3.3 \pm 0.1$,$3.6 \pm 0.3$,$4.3 \pm 0.2$,$7.6 \pm 0.6$,$3.3 \pm 0.2$,$3.4 \pm 0.1$,$\bm{3.1 \pm 0.1}$,$3.1 \pm 0.1$,$3.6 \pm 0.2$,$\bm{3.2 \pm 0.3}$,$3.3 \pm 0.1$,$3.1 \pm 0.1$,$\bm{3.0 \pm 0.1}$,$3.2 \pm 0.1$,$3.2 \pm 0.2$,$3.2 \pm 0.1$
,,,,,,,,,,,,,,,,,,,,,,,,
\scriptsize BDDIntersected (\textit{wroadagents}),1.0,wroadagents,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{2.9 \pm 0.1}$,\scriptsize $\bm{3.0 \pm 0.2}$,\scriptsize $\bm{3.0 \pm 0.2}$
\scriptsize BDD10K (\textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{2.2 \pm 0.1}$,\scriptsize $\bm{2.2 \pm 0.0}$,\scriptsize $2.3 \pm 0.0$
\scriptsize Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{2.5 \pm 0.1}$,\scriptsize $\bm{2.5 \pm 0.1}$,\scriptsize $\bm{2.6 \pm 0.1}$


==> results_autonomous_driving_tables_generic_baselines_percentage_of_unimodal_px.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$2.7 \pm 1.7$,$6.4 \pm 3.6$,$17.7 \pm 5.1$,$72.6 \pm 16.0$,$\bm{100.0 \pm 0.0}$,$3.4 \pm 1.8$,$4.2 \pm 3.0$,$15.6 \pm 6.0$,$\bm{89.1 \pm 11.4}$,$99.9 \pm 0.0$,$1.6 \pm 1.1$,$5.4 \pm 4.0$,$46.0 \pm 5.9$,$55.1 \pm 12.9$,$1.7 \pm 1.1$,$3.2 \pm 1.8$,$6.5 \pm 5.9$,$18.8 \pm 7.7$,$39.6 \pm 18.0$,$1.4 \pm 0.4$,$1.2 \pm 0.4$,$0.5 \pm 0.2$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$2.4 \pm 1.8$,$3.8 \pm 2.1$,$12.7 \pm 5.9$,$61.9 \pm 13.6$,$\bm{100.0 \pm 0.0}$,$1.5 \pm 0.5$,$1.6 \pm 0.7$,$11.7 \pm 3.6$,$71.7 \pm 8.5$,$99.2 \pm 0.1$,$0.7 \pm 0.3$,$6.8 \pm 4.7$,$28.7 \pm 5.3$,$42.6 \pm 7.1$,$6.0 \pm 5.0$,$1.0 \pm 0.5$,$3.7 \pm 2.4$,$11.5 \pm 7.0$,$46.0 \pm 17.6$,$10.2 \pm 5.2$,$2.5 \pm 1.1$,$0.4 \pm 0.2$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$32.3 \pm 5.8$,$29.8 \pm 3.2$,$49.9 \pm 7.4$,$85.3 \pm 2.0$,$\bm{100.0 \pm 0.0}$,$32.8 \pm 3.4$,$36.1 \pm 7.7$,$41.9 \pm 6.5$,$75.9 \pm 3.0$,$99.6 \pm 0.1$,$34.4 \pm 2.5$,$35.4 \pm 3.0$,$67.0 \pm 4.4$,$96.4 \pm 0.5$,$28.2 \pm 3.1$,$31.7 \pm 1.5$,$30.2 \pm 2.8$,$48.9 \pm 1.3$,$88.8 \pm 2.4$,$35.7 \pm 4.6$,$28.7 \pm 3.4$,$33.0 \pm 6.3$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$23.0 \pm 11.4$,$20.4 \pm 3.2$,$47.1 \pm 10.6$,$88.4 \pm 3.9$,$\bm{100.0 \pm 0.0}$,$22.6 \pm 5.4$,$25.5 \pm 10.2$,$35.9 \pm 6.3$,$69.9 \pm 4.1$,$99.5 \pm 0.2$,$24.9 \pm 2.1$,$25.5 \pm 5.4$,$59.1 \pm 5.6$,$97.2 \pm 0.6$,$16.0 \pm 6.0$,$23.2 \pm 7.9$,$17.5 \pm 2.6$,$38.1 \pm 3.5$,$89.0 \pm 5.2$,$28.7 \pm 7.8$,$20.2 \pm 5.0$,$27.2 \pm 6.9$
,,,,,,,,,,,,,,,,,,,,,,,,
\scriptsize BDDIntersected (\textit{wroadagents}),1.0,wroadagents,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{0.3 \pm 0.1}$,\scriptsize $0.2 \pm 0.1$,\scriptsize $0.1 \pm 0.1$
\scriptsize BDD10K (\textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{0.2 \pm 0.1}$,\scriptsize $\bm{0.1 \pm 0.1}$,\scriptsize $0.0 \pm 0.0$
\scriptsize Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable}),1.0,wroadagents\_nodrivable,,,,,,,,,,,,,,,,,,,,\scriptsize $\bm{0.6 \pm 0.2}$,\scriptsize $\bm{0.5 \pm 0.3}$,\scriptsize $0.1 \pm 0.0$


==> results_autonomous_driving_tables_generic_methods_contact_surface.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$55.91 \pm 3.46$,$52.82 \pm 2.59$,$46.76 \pm 2.27$,$33.79 \pm 3.24$,$14.39 \pm 2.24$,$54.91 \pm 2.45$,$54.55 \pm 3.14$,$51.16 \pm 4.11$,$35.73 \pm 4.54$,$16.81 \pm 1.75$,$54.51 \pm 3.22$,$49.73 \pm 2.19$,$19.73 \pm 1.70$,$\bm{0.00 \pm 0.00}$,$55.14 \pm 2.05$,$56.45 \pm 1.41$,$51.75 \pm 1.90$,$49.12 \pm 2.03$,$4.93 \pm 0.90$,$54.49 \pm 0.72$,$50.61 \pm 2.12$,$51.55 \pm 3.61$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$47.83 \pm 2.22$,$48.47 \pm 1.51$,$47.91 \pm 1.86$,$37.38 \pm 2.43$,$9.16 \pm 1.11$,$45.51 \pm 3.91$,$50.14 \pm 2.22$,$47.79 \pm 1.90$,$36.29 \pm 1.92$,$28.91 \pm 2.55$,$47.01 \pm 1.10$,$46.58 \pm 1.10$,$40.78 \pm 1.66$,$\bm{0.01 \pm 0.01}$,$49.94 \pm 1.77$,$48.11 \pm 3.16$,$47.78 \pm 2.18$,$45.07 \pm 1.29$,$36.92 \pm 1.59$,$45.81 \pm 2.03$,$46.83 \pm 1.39$,$46.05 \pm 2.32$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$51.22 \pm 2.13$,$48.67 \pm 2.09$,$48.43 \pm 1.74$,$44.59 \pm 1.59$,$9.21 \pm 2.45$,$49.84 \pm 1.92$,$50.50 \pm 2.55$,$49.45 \pm 2.37$,$48.61 \pm 1.78$,$24.92 \pm 4.72$,$50.93 \pm 1.41$,$49.55 \pm 1.16$,$40.92 \pm 1.30$,$\bm{0.01 \pm 0.01}$,$48.63 \pm 3.37$,$50.27 \pm 1.16$,$48.92 \pm 1.46$,$47.45 \pm 3.72$,$21.89 \pm 3.90$,$49.77 \pm 1.90$,$48.18 \pm 1.58$,$47.97 \pm 2.41$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$59.34 \pm 1.96$,$57.46 \pm 1.96$,$57.65 \pm 3.94$,$55.47 \pm 1.94$,$8.14 \pm 3.76$,$57.38 \pm 4.62$,$58.75 \pm 4.49$,$59.11 \pm 3.55$,$61.36 \pm 1.40$,$27.89 \pm 6.37$,$60.23 \pm 2.55$,$59.11 \pm 2.16$,$49.09 \pm 3.23$,$\bm{0.01 \pm 0.01}$,$58.03 \pm 2.08$,$57.21 \pm 2.33$,$56.42 \pm 1.23$,$56.87 \pm 3.40$,$21.57 \pm 4.79$,$57.81 \pm 2.40$,$58.02 \pm 2.38$,$56.77 \pm 2.10$


==> results_autonomous_driving_tables_generic_methods_dice_coefficient_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$71.2 \pm 0.5$,$\bm{71.9 \pm 0.2}$,$70.5 \pm 0.5$,$70.1 \pm 1.1$,$64.1 \pm 2.2$,$71.0 \pm 0.3$,$70.8 \pm 0.5$,$70.4 \pm 1.0$,$68.4 \pm 1.1$,$64.5 \pm 1.9$,$70.4 \pm 0.6$,$70.3 \pm 1.3$,$68.7 \pm 1.1$,$55.5 \pm 11.0$,$70.8 \pm 0.9$,$71.0 \pm 0.9$,$70.8 \pm 1.1$,$71.2 \pm 0.6$,$70.0 \pm 0.4$,$\bm{71.5 \pm 0.5}$,$\bm{71.6 \pm 0.4}$,$\bm{71.2 \pm 1.0}$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$37.1 \pm 0.8$,$37.0 \pm 1.1$,$\bm{38.5 \pm 0.9}$,$36.8 \pm 0.8$,$27.3 \pm 0.8$,$36.8 \pm 0.5$,$36.7 \pm 0.9$,$\bm{38.6 \pm 0.8}$,$\bm{37.8 \pm 1.0}$,$28.6 \pm 0.3$,$37.0 \pm 0.9$,$37.2 \pm 0.9$,$36.8 \pm 1.3$,$22.3 \pm 9.9$,$37.2 \pm 0.9$,$37.6 \pm 0.4$,$\bm{38.1 \pm 0.5}$,$\bm{38.0 \pm 0.4}$,$37.2 \pm 0.9$,$37.1 \pm 0.9$,$36.6 \pm 1.1$,$36.2 \pm 0.6$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$38.1 \pm 1.1$,$37.8 \pm 0.9$,$\bm{39.2 \pm 0.4}$,$36.1 \pm 0.9$,$29.0 \pm 0.6$,$38.1 \pm 0.6$,$\bm{39.1 \pm 0.4}$,$\bm{38.9 \pm 0.6}$,$\bm{38.2 \pm 1.2}$,$29.4 \pm 0.4$,$\bm{38.2 \pm 1.2}$,$37.7 \pm 0.6$,$36.8 \pm 0.9$,$33.2 \pm 0.9$,$36.6 \pm 1.1$,$\bm{38.2 \pm 1.1}$,$37.4 \pm 0.6$,$37.3 \pm 0.9$,$37.3 \pm 1.1$,$35.3 \pm 0.8$,$36.9 \pm 0.2$,$36.2 \pm 0.4$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$36.0 \pm 1.1$,$36.2 \pm 0.8$,$37.8 \pm 0.7$,$39.3 \pm 0.4$,$32.3 \pm 0.9$,$35.8 \pm 0.5$,$36.4 \pm 1.1$,$38.1 \pm 0.8$,$\bm{40.2 \pm 0.5}$,$32.7 \pm 1.4$,$36.5 \pm 1.4$,$36.1 \pm 0.2$,$34.8 \pm 0.8$,$32.0 \pm 0.7$,$34.5 \pm 0.8$,$35.6 \pm 1.6$,$34.9 \pm 0.8$,$35.8 \pm 1.1$,$35.5 \pm 1.2$,$34.2 \pm 1.0$,$35.1 \pm 0.4$,$34.6 \pm 0.3$


==> results_autonomous_driving_tables_generic_methods_iou_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$57.2 \pm 0.6$,$\bm{58.0 \pm 0.2}$,$56.4 \pm 0.6$,$56.2 \pm 1.2$,$49.9 \pm 2.3$,$57.0 \pm 0.3$,$56.7 \pm 0.6$,$56.3 \pm 1.0$,$54.1 \pm 1.2$,$50.0 \pm 2.1$,$56.4 \pm 0.6$,$56.2 \pm 1.4$,$54.6 \pm 1.2$,$42.6 \pm 8.6$,$56.8 \pm 0.9$,$57.0 \pm 0.9$,$56.9 \pm 1.2$,$57.3 \pm 0.6$,$56.2 \pm 0.4$,$\bm{57.6 \pm 0.6}$,$57.5 \pm 0.5$,$\bm{57.3 \pm 1.1}$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$29.5 \pm 0.7$,$29.4 \pm 0.9$,$\bm{30.3 \pm 0.7}$,$28.0 \pm 0.7$,$19.9 \pm 0.7$,$29.3 \pm 0.4$,$29.3 \pm 0.6$,$\bm{30.4 \pm 0.6}$,$29.0 \pm 1.0$,$21.2 \pm 0.2$,$29.5 \pm 0.6$,$\bm{29.7 \pm 0.7}$,$29.5 \pm 1.0$,$17.6 \pm 7.5$,$\bm{29.7 \pm 0.7}$,$\bm{30.0 \pm 0.3}$,$\bm{30.3 \pm 0.5}$,$\bm{30.3 \pm 0.3}$,$29.6 \pm 0.7$,$\bm{29.8 \pm 0.6}$,$29.3 \pm 0.8$,$29.1 \pm 0.4$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$31.7 \pm 0.7$,$31.4 \pm 0.6$,$\bm{32.2 \pm 0.4}$,$29.0 \pm 0.6$,$22.5 \pm 0.6$,$31.6 \pm 0.5$,$\bm{32.3 \pm 0.4}$,$\bm{32.0 \pm 0.4}$,$30.8 \pm 1.0$,$22.9 \pm 0.5$,$\bm{31.7 \pm 0.8}$,$31.4 \pm 0.4$,$30.8 \pm 0.6$,$27.6 \pm 0.6$,$30.7 \pm 0.7$,$\bm{31.8 \pm 0.8}$,$31.2 \pm 0.3$,$31.1 \pm 0.6$,$31.2 \pm 0.8$,$29.9 \pm 0.6$,$31.2 \pm 0.2$,$30.7 \pm 0.4$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$29.5 \pm 0.9$,$29.8 \pm 0.5$,$30.7 \pm 0.8$,$30.5 \pm 0.3$,$23.9 \pm 0.9$,$29.2 \pm 0.4$,$29.6 \pm 1.1$,$\bm{31.0 \pm 0.7}$,$\bm{31.6 \pm 0.6}$,$24.6 \pm 1.4$,$29.9 \pm 1.2$,$29.7 \pm 0.3$,$28.7 \pm 0.6$,$26.2 \pm 0.6$,$28.3 \pm 0.5$,$29.1 \pm 1.4$,$28.6 \pm 0.9$,$29.6 \pm 0.8$,$29.3 \pm 1.0$,$28.7 \pm 0.9$,$29.4 \pm 0.4$,$28.9 \pm 0.4$


==> results_autonomous_driving_tables_generic_methods_mae.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$7.1 \pm 0.4$,$6.5 \pm 0.2$,$7.5 \pm 0.2$,$9.3 \pm 0.4$,$13.5 \pm 0.7$,$6.9 \pm 0.2$,$7.3 \pm 0.4$,$7.6 \pm 0.5$,$9.9 \pm 0.4$,$15.7 \pm 0.7$,$7.2 \pm 0.2$,$7.1 \pm 0.4$,$6.9 \pm 0.4$,$8.4 \pm 1.1$,$7.1 \pm 0.4$,$7.0 \pm 0.1$,$7.2 \pm 0.5$,$\bm{6.6 \pm 0.3}$,$\bm{6.3 \pm 0.2}$,$7.0 \pm 0.3$,$7.3 \pm 0.3$,$7.8 \pm 0.6$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$3.8 \pm 0.1$,$3.8 \pm 0.1$,$3.6 \pm 0.1$,$5.0 \pm 0.1$,$8.0 \pm 0.2$,$3.7 \pm 0.1$,$3.7 \pm 0.1$,$3.7 \pm 0.1$,$5.0 \pm 0.3$,$8.3 \pm 0.2$,$3.7 \pm 0.2$,$3.6 \pm 0.2$,$\bm{3.4 \pm 0.2}$,$4.9 \pm 0.9$,$3.5 \pm 0.2$,$3.7 \pm 0.1$,$3.7 \pm 0.2$,$\bm{3.5 \pm 0.2}$,$\bm{3.4 \pm 0.1}$,$3.6 \pm 0.1$,$3.7 \pm 0.1$,$3.9 \pm 0.1$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$2.8 \pm 0.1$,$3.0 \pm 0.1$,$3.1 \pm 0.1$,$4.5 \pm 0.1$,$7.1 \pm 0.3$,$2.9 \pm 0.1$,$2.8 \pm 0.1$,$3.1 \pm 0.2$,$4.0 \pm 0.2$,$7.3 \pm 0.3$,$2.9 \pm 0.1$,$3.0 \pm 0.1$,$2.7 \pm 0.1$,$2.9 \pm 0.1$,$3.1 \pm 0.1$,$2.8 \pm 0.2$,$2.9 \pm 0.1$,$2.8 \pm 0.1$,$\bm{2.6 \pm 0.0}$,$3.0 \pm 0.1$,$2.9 \pm 0.1$,$2.9 \pm 0.1$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$3.2 \pm 0.1$,$3.3 \pm 0.1$,$3.6 \pm 0.2$,$4.6 \pm 0.1$,$7.4 \pm 0.5$,$3.5 \pm 0.2$,$3.3 \pm 0.1$,$3.6 \pm 0.3$,$4.3 \pm 0.2$,$7.6 \pm 0.6$,$3.3 \pm 0.2$,$3.4 \pm 0.1$,$\bm{3.1 \pm 0.1}$,$3.1 \pm 0.1$,$3.6 \pm 0.2$,$\bm{3.2 \pm 0.3}$,$3.3 \pm 0.1$,$3.1 \pm 0.1$,$\bm{3.0 \pm 0.1}$,$3.2 \pm 0.1$,$3.2 \pm 0.2$,$3.2 \pm 0.1$


==> results_autonomous_driving_tables_generic_methods_percentage_of_unimodal_px.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiCO2CSNP_0.1,Loss_MultiCO2CSNP_1.0,Loss_MultiCO2CSNP_10.0,Loss_MultiCO2CSNP_100.0,Loss_MultiCO2_0.01,Loss_MultiCO2_0.1,Loss_MultiCO2_1.0,Loss_MultiCO2_10.0,Loss_MultiCO2_100.0,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0,ZActivation_MultiHardOrdinal,ZActivation_MultiHardOrdinalParallel,ZActivation_MultiOrdinalEncoding
BDDIntersected (\textit{reduced}),1.0,reduced,$2.7 \pm 1.7$,$6.4 \pm 3.6$,$17.7 \pm 5.1$,$72.6 \pm 16.0$,$\bm{100.0 \pm 0.0}$,$3.4 \pm 1.8$,$4.2 \pm 3.0$,$15.6 \pm 6.0$,$\bm{89.1 \pm 11.4}$,$99.9 \pm 0.0$,$1.6 \pm 1.1$,$5.4 \pm 4.0$,$46.0 \pm 5.9$,$55.1 \pm 12.9$,$1.7 \pm 1.1$,$3.2 \pm 1.8$,$6.5 \pm 5.9$,$18.8 \pm 7.7$,$39.6 \pm 18.0$,$1.4 \pm 0.4$,$1.2 \pm 0.4$,$0.5 \pm 0.2$
BDDIntersected (\textit{wroadagents\_noabstract}),1.0,wroadagents\_noabstract,$2.4 \pm 1.8$,$3.8 \pm 2.1$,$12.7 \pm 5.9$,$61.9 \pm 13.6$,$\bm{100.0 \pm 0.0}$,$1.5 \pm 0.5$,$1.6 \pm 0.7$,$11.7 \pm 3.6$,$71.7 \pm 8.5$,$99.2 \pm 0.1$,$0.7 \pm 0.3$,$6.8 \pm 4.7$,$28.7 \pm 5.3$,$42.6 \pm 7.1$,$6.0 \pm 5.0$,$1.0 \pm 0.5$,$3.7 \pm 2.4$,$11.5 \pm 7.0$,$46.0 \pm 17.6$,$10.2 \pm 5.2$,$2.5 \pm 1.1$,$0.4 \pm 0.2$
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$32.3 \pm 5.8$,$29.8 \pm 3.2$,$49.9 \pm 7.4$,$85.3 \pm 2.0$,$\bm{100.0 \pm 0.0}$,$32.8 \pm 3.4$,$36.1 \pm 7.7$,$41.9 \pm 6.5$,$75.9 \pm 3.0$,$99.6 \pm 0.1$,$34.4 \pm 2.5$,$35.4 \pm 3.0$,$67.0 \pm 4.4$,$96.4 \pm 0.5$,$28.2 \pm 3.1$,$31.7 \pm 1.5$,$30.2 \pm 2.8$,$48.9 \pm 1.3$,$88.8 \pm 2.4$,$35.7 \pm 4.6$,$28.7 \pm 3.4$,$33.0 \pm 6.3$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$23.0 \pm 11.4$,$20.4 \pm 3.2$,$47.1 \pm 10.6$,$88.4 \pm 3.9$,$\bm{100.0 \pm 0.0}$,$22.6 \pm 5.4$,$25.5 \pm 10.2$,$35.9 \pm 6.3$,$69.9 \pm 4.1$,$99.5 \pm 0.2$,$24.9 \pm 2.1$,$25.5 \pm 5.4$,$59.1 \pm 5.6$,$97.2 \pm 0.6$,$16.0 \pm 6.0$,$23.2 \pm 7.9$,$17.5 \pm 2.6$,$38.1 \pm 3.5$,$89.0 \pm 5.2$,$28.7 \pm 7.8$,$20.2 \pm 5.0$,$27.2 \pm 6.9$


==> results_autonomous_driving_tables_ssl_baselines_contact_surface.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$51.22 \pm 2.13$,$51.78 \pm 1.40$,$50.18 \pm 1.92$,$50.73 \pm 2.47$,$41.81 \pm 1.68$,$2.17 \pm 1.70$,$\bm{0.00 \pm 0.00}$,$55.00 \pm 3.06$,$50.16 \pm 1.21$,$52.55 \pm 3.80$,$48.09 \pm 2.78$,$37.18 \pm 2.88$,$0.09 \pm 0.02$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$59.34 \pm 1.96$,$52.00 \pm 5.92$,$57.53 \pm 5.33$,$58.75 \pm 3.01$,$46.14 \pm 5.15$,$1.99 \pm 1.76$,$\bm{0.00 \pm 0.00}$,$60.34 \pm 6.93$,$53.00 \pm 3.47$,$56.54 \pm 5.53$,$54.83 \pm 4.10$,$40.53 \pm 1.24$,$0.01 \pm 0.00$


==> results_autonomous_driving_tables_ssl_baselines_dice_coefficient_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{38.1 \pm 1.1}$,$34.7 \pm 3.0$,$35.8 \pm 0.6$,$35.2 \pm 1.1$,$33.3 \pm 0.9$,$24.9 \pm 1.3$,$25.1 \pm 0.9$,$35.0 \pm 0.5$,$32.9 \pm 1.6$,$33.8 \pm 1.9$,$35.2 \pm 1.5$,$32.6 \pm 1.0$,$30.0 \pm 1.3$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{36.0 \pm 1.1}$,$31.6 \pm 3.2$,$34.3 \pm 1.0$,$33.9 \pm 0.4$,$33.5 \pm 0.6$,$24.0 \pm 0.7$,$24.7 \pm 1.0$,$34.0 \pm 0.8$,$31.2 \pm 1.5$,$32.3 \pm 2.1$,$34.4 \pm 1.5$,$32.1 \pm 1.1$,$29.8 \pm 1.7$


==> results_autonomous_driving_tables_ssl_baselines_iou_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{31.7 \pm 0.7}$,$28.4 \pm 2.2$,$29.1 \pm 0.7$,$29.0 \pm 0.9$,$27.7 \pm 0.5$,$20.2 \pm 1.6$,$20.2 \pm 0.9$,$28.5 \pm 0.4$,$27.1 \pm 1.3$,$27.8 \pm 1.5$,$29.1 \pm 1.3$,$27.3 \pm 0.8$,$25.5 \pm 0.9$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{29.5 \pm 0.9}$,$25.4 \pm 2.5$,$27.9 \pm 0.9$,$27.8 \pm 0.4$,$27.8 \pm 0.5$,$19.6 \pm 1.0$,$20.2 \pm 0.9$,$27.6 \pm 0.6$,$25.4 \pm 1.5$,$26.1 \pm 1.7$,$\bm{28.4 \pm 1.0}$,$26.6 \pm 0.8$,$25.1 \pm 1.2$


==> results_autonomous_driving_tables_ssl_baselines_mae.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$2.8 \pm 0.1$,$3.1 \pm 0.3$,$3.2 \pm 0.2$,$3.0 \pm 0.1$,$2.9 \pm 0.2$,$4.1 \pm 0.5$,$4.0 \pm 0.3$,$3.3 \pm 0.2$,$3.4 \pm 0.2$,$3.3 \pm 0.2$,$2.9 \pm 0.2$,$\bm{2.7 \pm 0.1}$,$2.7 \pm 0.1$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$3.2 \pm 0.1$,$3.5 \pm 0.3$,$3.3 \pm 0.2$,$3.1 \pm 0.1$,$3.0 \pm 0.2$,$4.1 \pm 0.4$,$3.9 \pm 0.3$,$3.4 \pm 0.1$,$3.6 \pm 0.2$,$3.6 \pm 0.2$,$3.1 \pm 0.1$,$\bm{2.8 \pm 0.1}$,$2.9 \pm 0.1$


==> results_autonomous_driving_tables_ssl_baselines_percentage_of_unimodal_px.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$32.3 \pm 5.8$,$30.5 \pm 10.3$,$38.5 \pm 5.6$,$39.1 \pm 5.8$,$47.8 \pm 7.0$,$78.4 \pm 4.5$,$\bm{100.0 \pm 0.0}$,$42.1 \pm 6.2$,$29.7 \pm 10.8$,$32.6 \pm 10.9$,$43.1 \pm 1.3$,$71.0 \pm 4.4$,$95.5 \pm 1.1$
Cityscapes (\textbf{OOD} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$23.0 \pm 11.4$,$22.1 \pm 10.5$,$28.6 \pm 9.5$,$28.1 \pm 8.7$,$37.1 \pm 10.5$,$70.6 \pm 9.3$,$\bm{100.0 \pm 0.0}$,$33.3 \pm 10.7$,$21.4 \pm 12.0$,$24.3 \pm 8.3$,$35.8 \pm 2.5$,$71.1 \pm 9.5$,$97.4 \pm 0.6$


==> results_autonomous_driving_tables_ssl_methods_contact_surface.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$51.22 \pm 2.13$,$51.78 \pm 1.40$,$50.18 \pm 1.92$,$50.73 \pm 2.47$,$41.81 \pm 1.68$,$2.17 \pm 1.70$,$\bm{0.00 \pm 0.00}$,$55.00 \pm 3.06$,$50.16 \pm 1.21$,$52.55 \pm 3.80$,$48.09 \pm 2.78$,$37.18 \pm 2.88$,$0.09 \pm 0.02$
Cityscapes (\textbf{OOD} / \textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$59.34 \pm 1.96$,$52.00 \pm 5.92$,$57.53 \pm 5.33$,$58.75 \pm 3.01$,$46.14 \pm 5.15$,$1.99 \pm 1.76$,$\bm{0.00 \pm 0.00}$,$60.34 \pm 6.93$,$53.00 \pm 3.47$,$56.54 \pm 5.53$,$54.83 \pm 4.10$,$40.53 \pm 1.24$,$0.01 \pm 0.00$


==> results_autonomous_driving_tables_ssl_methods_dice_coefficient_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{38.1 \pm 1.1}$,$34.7 \pm 3.0$,$35.8 \pm 0.6$,$35.2 \pm 1.1$,$33.3 \pm 0.9$,$24.9 \pm 1.3$,$25.1 \pm 0.9$,$35.0 \pm 0.5$,$32.9 \pm 1.6$,$33.8 \pm 1.9$,$35.2 \pm 1.5$,$32.6 \pm 1.0$,$30.0 \pm 1.3$
Cityscapes (\textbf{OOD} / \textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{36.0 \pm 1.1}$,$31.6 \pm 3.2$,$34.3 \pm 1.0$,$33.9 \pm 0.4$,$33.5 \pm 0.6$,$24.0 \pm 0.7$,$24.7 \pm 1.0$,$34.0 \pm 0.8$,$31.2 \pm 1.5$,$32.3 \pm 2.1$,$34.4 \pm 1.5$,$32.1 \pm 1.1$,$29.8 \pm 1.7$


==> results_autonomous_driving_tables_ssl_methods_iou_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{31.7 \pm 0.7}$,$28.4 \pm 2.2$,$29.1 \pm 0.7$,$29.0 \pm 0.9$,$27.7 \pm 0.5$,$20.2 \pm 1.6$,$20.2 \pm 0.9$,$28.5 \pm 0.4$,$27.1 \pm 1.3$,$27.8 \pm 1.5$,$29.1 \pm 1.3$,$27.3 \pm 0.8$,$25.5 \pm 0.9$
Cityscapes (\textbf{OOD} / \textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$\bm{29.5 \pm 0.9}$,$25.4 \pm 2.5$,$27.9 \pm 0.9$,$27.8 \pm 0.4$,$27.8 \pm 0.5$,$19.6 \pm 1.0$,$20.2 \pm 0.9$,$27.6 \pm 0.6$,$25.4 \pm 1.5$,$26.1 \pm 1.7$,$\bm{28.4 \pm 1.0}$,$26.6 \pm 0.8$,$25.1 \pm 1.2$


==> results_autonomous_driving_tables_ssl_methods_mae.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$2.8 \pm 0.1$,$3.1 \pm 0.3$,$3.2 \pm 0.2$,$3.0 \pm 0.1$,$2.9 \pm 0.2$,$4.1 \pm 0.5$,$4.0 \pm 0.3$,$3.3 \pm 0.2$,$3.4 \pm 0.2$,$3.3 \pm 0.2$,$2.9 \pm 0.2$,$\bm{2.7 \pm 0.1}$,$2.7 \pm 0.1$
Cityscapes (\textbf{OOD} / \textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$3.2 \pm 0.1$,$3.5 \pm 0.3$,$3.3 \pm 0.2$,$3.1 \pm 0.1$,$3.0 \pm 0.2$,$4.1 \pm 0.4$,$3.9 \pm 0.3$,$3.4 \pm 0.1$,$3.6 \pm 0.2$,$3.6 \pm 0.2$,$3.1 \pm 0.1$,$\bm{2.8 \pm 0.1}$,$2.9 \pm 0.1$


==> results_autonomous_driving_tables_ssl_methods_percentage_of_unimodal_px.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CrossEntropy_1.0,Loss_MultiContactSurfaceDTv3_0.001,Loss_MultiContactSurfaceDTv3_0.01,Loss_MultiContactSurfaceDTv3_0.1,Loss_MultiContactSurfaceDTv3_1.0,Loss_MultiContactSurfaceDTv3_10.0,Loss_MultiContactSurfaceDTv3_100.0,Loss_MultiContactSurfaceTVv4_0.001,Loss_MultiContactSurfaceTVv4_0.01,Loss_MultiContactSurfaceTVv4_0.1,Loss_MultiContactSurfaceTVv4_1.0,Loss_MultiContactSurfaceTVv4_10.0,Loss_MultiContactSurfaceTVv4_100.0
BDD10K (\textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$32.3 \pm 5.8$,$30.5 \pm 10.3$,$38.5 \pm 5.6$,$39.1 \pm 5.8$,$47.8 \pm 7.0$,$78.4 \pm 4.5$,$\bm{100.0 \pm 0.0}$,$42.1 \pm 6.2$,$29.7 \pm 10.8$,$32.6 \pm 10.9$,$43.1 \pm 1.3$,$71.0 \pm 4.4$,$95.5 \pm 1.1$
Cityscapes (\textbf{OOD} / \textbf{SSL} / \textit{wroadagents\_nodrivable\_noabstract}),1.0,wroadagents\_nodrivable\_noabstract,$23.0 \pm 11.4$,$22.1 \pm 10.5$,$28.6 \pm 9.5$,$28.1 \pm 8.7$,$37.1 \pm 10.5$,$70.6 \pm 9.3$,$\bm{100.0 \pm 0.0}$,$33.3 \pm 10.7$,$21.4 \pm 12.0$,$24.3 \pm 8.3$,$35.8 \pm 2.5$,$71.1 \pm 9.5$,$97.4 \pm 0.6$


==> results_biomedical_contact_surface.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CO2CSNP_0.1,Loss_CO2CSNP_1.0,Loss_CO2CSNP_10.0,Loss_CO2CSNP_100.0,Loss_CO2_0.01,Loss_CO2_0.1,Loss_CO2_1.0,Loss_CO2_5.0,Loss_CO2_10.0,Loss_CO2_100.0,Loss_CO2_1000.0,Loss_CO2_10000.0,Loss_ContactSurfaceDTv3_0.1,Loss_ContactSurfaceDTv3_1.0,Loss_ContactSurfaceDTv3_2.0,Loss_ContactSurfaceDTv3_10.0,Loss_ContactSurfaceTVv4_0.1,Loss_ContactSurfaceTVv4_1.0,Loss_ContactSurfaceTVv4_5.0,Loss_ContactSurfaceTVv4_10.0,Loss_ContactSurfaceTVv4_50.0,Loss_ContactSurfaceTVv4_100.0,Loss_CrossEntropy_1.0,ZActivation_HardOrdinal,ZActivation_HardOrdinalParallel,ZActivation_OrdinalEncoding
Breast Aesthetics,1.0,na,$0.28 \pm 0.12$,$0.22 \pm 0.19$,$0.04 \pm 0.01$,$\bm{0.01 \pm 0.01}$,,$0.25 \pm 0.09$,$0.20 \pm 0.13$,,$0.25 \pm 0.09$,$0.17 \pm 0.09$,,,$0.28 \pm 0.20$,$0.17 \pm 0.14$,,$\bm{0.00 \pm 0.00}$,$0.22 \pm 0.16$,$0.26 \pm 0.23$,,$0.05 \pm 0.02$,,$\bm{0.00 \pm 0.00}$,$0.18 \pm 0.17$,$0.25 \pm 0.14$,$89.32 \pm 12.82$,$1.78 \pm 1.80$
Cervix-MobileODT,1.0,na,$14.50 \pm 2.40$,$11.40 \pm 1.16$,$3.34 \pm 0.50$,$1.11 \pm 0.49$,,$14.35 \pm 0.35$,$12.09 \pm 1.16$,,$5.40 \pm 1.75$,$1.36 \pm 0.47$,$1.30 \pm 0.39$,$1.08 \pm 0.29$,$13.56 \pm 1.44$,$12.22 \pm 2.87$,,$0.57 \pm 0.28$,$14.20 \pm 1.84$,$11.92 \pm 2.20$,,$6.92 \pm 0.75$,,$\bm{0.04 \pm 0.01}$,$14.49 \pm 3.08$,$15.77 \pm 1.25$,$7.27 \pm 1.05$,$15.44 \pm 1.21$
Mobbio,1.0,na,$12.00 \pm 0.18$,$11.54 \pm 0.33$,$4.37 \pm 1.39$,$4.41 \pm 0.73$,,$12.47 \pm 0.44$,$11.82 \pm 0.39$,,$5.45 \pm 1.31$,$2.75 \pm 0.45$,$3.26 \pm 0.49$,$4.16 \pm 0.19$,$12.40 \pm 0.49$,$10.72 \pm 0.85$,,$0.02 \pm 0.01$,$12.26 \pm 0.31$,$11.46 \pm 0.30$,,$7.02 \pm 0.25$,,$0.00 \pm 0.00$,$12.29 \pm 0.39$,$12.31 \pm 0.44$,$\bm{0.00 \pm 0.00}$,$11.95 \pm 0.63$
Teeth-ISBI,1.0,na,$31.22 \pm 2.62$,$27.53 \pm 0.92$,$21.74 \pm 0.80$,$10.37 \pm 1.26$,,$29.93 \pm 0.55$,$26.34 \pm 1.21$,,$22.57 \pm 1.04$,$7.02 \pm 1.20$,,,$29.11 \pm 1.01$,$28.00 \pm 1.27$,,$11.51 \pm 3.50$,$30.41 \pm 1.72$,$28.39 \pm 1.19$,,$26.37 \pm 0.73$,,$\bm{0.37 \pm 0.40}$,$29.98 \pm 3.50$,$29.86 \pm 1.16$,$100.00 \pm 0.00$,$85.28 \pm 9.71$
Teeth-UCV,1.0,na,$6.95 \pm 1.11$,$5.43 \pm 0.83$,$1.79 \pm 0.43$,$0.67 \pm 0.38$,,$6.02 \pm 1.12$,$5.54 \pm 1.95$,,$2.97 \pm 0.63$,$1.03 \pm 0.33$,,,$5.50 \pm 0.88$,$3.57 \pm 0.56$,,$0.30 \pm 0.13$,$8.08 \pm 1.29$,$7.34 \pm 1.43$,,$2.30 \pm 0.83$,,$\bm{0.03 \pm 0.03}$,$6.99 \pm 1.13$,$9.71 \pm 1.14$,$100.00 \pm 0.00$,$64.29 \pm 12.47$


==> results_biomedical_dice_coefficient_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CO2CSNP_0.1,Loss_CO2CSNP_1.0,Loss_CO2CSNP_10.0,Loss_CO2CSNP_100.0,Loss_CO2_0.01,Loss_CO2_0.1,Loss_CO2_1.0,Loss_CO2_5.0,Loss_CO2_10.0,Loss_CO2_100.0,Loss_CO2_1000.0,Loss_CO2_10000.0,Loss_ContactSurfaceDTv3_0.1,Loss_ContactSurfaceDTv3_1.0,Loss_ContactSurfaceDTv3_2.0,Loss_ContactSurfaceDTv3_10.0,Loss_ContactSurfaceTVv4_0.1,Loss_ContactSurfaceTVv4_1.0,Loss_ContactSurfaceTVv4_5.0,Loss_ContactSurfaceTVv4_10.0,Loss_ContactSurfaceTVv4_50.0,Loss_ContactSurfaceTVv4_100.0,Loss_CrossEntropy_1.0,ZActivation_HardOrdinal,ZActivation_HardOrdinalParallel,ZActivation_OrdinalEncoding
Breast Aesthetics,1.0,na,$\bm{94.0 \pm 0.2}$,$\bm{93.7 \pm 0.4}$,$\bm{93.7 \pm 0.3}$,$93.6 \pm 0.2$,,$\bm{93.9 \pm 0.4}$,$\bm{94.2 \pm 0.5}$,,$\bm{93.9 \pm 0.3}$,$\bm{93.6 \pm 0.4}$,,,$\bm{94.0 \pm 0.5}$,$\bm{94.0 \pm 0.4}$,,$92.9 \pm 1.0$,$\bm{93.8 \pm 0.5}$,$\bm{93.8 \pm 0.5}$,,$93.5 \pm 0.7$,,$93.0 \pm 0.4$,$\bm{93.8 \pm 0.4}$,$\bm{93.9 \pm 0.5}$,$17.0 \pm 1.1$,$82.4 \pm 4.3$
Cervix-MobileODT,1.0,na,$\bm{77.3 \pm 0.7}$,$76.3 \pm 0.6$,$75.0 \pm 1.0$,$75.6 \pm 0.8$,,$\bm{76.9 \pm 0.5}$,$\bm{76.8 \pm 0.5}$,,$75.4 \pm 1.4$,$75.5 \pm 1.3$,$\bm{76.4 \pm 1.0}$,$\bm{77.2 \pm 0.3}$,$\bm{76.9 \pm 0.7}$,$\bm{76.7 \pm 0.7}$,,$74.0 \pm 0.4$,$76.2 \pm 1.1$,$76.4 \pm 0.6$,,$\bm{76.6 \pm 1.0}$,,$73.7 \pm 0.5$,$\bm{77.0 \pm 0.6}$,$76.3 \pm 0.6$,$61.8 \pm 1.2$,$75.4 \pm 0.8$
Mobbio,1.0,na,$93.8 \pm 0.1$,$93.8 \pm 0.1$,$93.6 \pm 0.1$,$93.7 \pm 0.1$,,$93.8 \pm 0.1$,$93.6 \pm 0.1$,,$93.7 \pm 0.2$,$93.6 \pm 0.1$,$94.0 \pm 0.0$,$\bm{94.1 \pm 0.0}$,$93.7 \pm 0.1$,$93.6 \pm 0.1$,,$92.9 \pm 0.2$,$93.8 \pm 0.0$,$93.8 \pm 0.1$,,$93.6 \pm 0.1$,,$93.5 \pm 0.1$,$93.8 \pm 0.1$,$93.7 \pm 0.1$,$93.3 \pm 0.1$,$93.5 \pm 0.2$
Teeth-ISBI,1.0,na,$\bm{74.2 \pm 0.6}$,$\bm{74.7 \pm 1.0}$,$\bm{73.8 \pm 1.2}$,$72.2 \pm 1.3$,,$\bm{74.2 \pm 0.5}$,$\bm{74.1 \pm 1.0}$,,$\bm{74.6 \pm 0.8}$,$72.4 \pm 0.6$,,,$\bm{74.1 \pm 1.2}$,$\bm{75.0 \pm 1.1}$,,$\bm{68.0 \pm 7.3}$,$\bm{74.0 \pm 0.6}$,$\bm{74.9 \pm 1.1}$,,$\bm{74.9 \pm 0.4}$,,$62.1 \pm 7.1$,$\bm{74.0 \pm 1.2}$,$73.7 \pm 0.7$,$15.6 \pm 0.9$,$14.0 \pm 7.4$
Teeth-UCV,1.0,na,$\bm{90.4 \pm 0.6}$,$89.7 \pm 0.6$,$\bm{90.5 \pm 0.3}$,$89.8 \pm 0.5$,,$\bm{90.6 \pm 0.3}$,$90.4 \pm 0.2$,,$\bm{90.8 \pm 0.3}$,$\bm{90.6 \pm 0.6}$,,,$90.3 \pm 0.3$,$90.2 \pm 0.4$,,$89.3 \pm 0.4$,$90.1 \pm 0.2$,$90.1 \pm 0.4$,,$\bm{90.5 \pm 0.3}$,,$90.2 \pm 0.1$,$90.2 \pm 0.4$,$89.7 \pm 0.5$,$32.5 \pm 0.1$,$66.8 \pm 5.7$


==> results_biomedical_iou_macro.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CO2CSNP_0.1,Loss_CO2CSNP_1.0,Loss_CO2CSNP_10.0,Loss_CO2CSNP_100.0,Loss_CO2_0.01,Loss_CO2_0.1,Loss_CO2_1.0,Loss_CO2_5.0,Loss_CO2_10.0,Loss_CO2_100.0,Loss_CO2_1000.0,Loss_CO2_10000.0,Loss_ContactSurfaceDTv3_0.1,Loss_ContactSurfaceDTv3_1.0,Loss_ContactSurfaceDTv3_2.0,Loss_ContactSurfaceDTv3_10.0,Loss_ContactSurfaceTVv4_0.1,Loss_ContactSurfaceTVv4_1.0,Loss_ContactSurfaceTVv4_5.0,Loss_ContactSurfaceTVv4_10.0,Loss_ContactSurfaceTVv4_50.0,Loss_ContactSurfaceTVv4_100.0,Loss_CrossEntropy_1.0,ZActivation_HardOrdinal,ZActivation_HardOrdinalParallel,ZActivation_OrdinalEncoding
Breast Aesthetics,1.0,na,$\bm{89.3 \pm 0.4}$,$\bm{88.8 \pm 0.6}$,$88.8 \pm 0.5$,$88.7 \pm 0.4$,,$\bm{89.1 \pm 0.7}$,$\bm{89.6 \pm 0.7}$,,$\bm{89.2 \pm 0.4}$,$88.7 \pm 0.6$,,,$\bm{89.3 \pm 0.7}$,$\bm{89.3 \pm 0.6}$,,$87.7 \pm 1.4$,$\bm{89.0 \pm 0.8}$,$\bm{88.9 \pm 0.8}$,,$88.5 \pm 1.0$,,$87.6 \pm 0.6$,$\bm{89.1 \pm 0.6}$,$\bm{89.1 \pm 0.7}$,$10.6 \pm 0.6$,$76.2 \pm 3.5$
Cervix-MobileODT,1.0,na,$\bm{65.2 \pm 0.8}$,$64.2 \pm 0.7$,$62.9 \pm 1.0$,$63.5 \pm 0.8$,,$\bm{64.7 \pm 0.5}$,$64.5 \pm 0.6$,,$63.2 \pm 1.3$,$63.3 \pm 1.3$,$\bm{64.3 \pm 1.0}$,$\bm{65.1 \pm 0.3}$,$\bm{64.7 \pm 0.8}$,$\bm{64.5 \pm 0.7}$,,$62.0 \pm 0.3$,$64.0 \pm 1.1$,$64.2 \pm 0.6$,,$\bm{64.4 \pm 1.0}$,,$61.6 \pm 0.4$,$\bm{64.8 \pm 0.6}$,$64.2 \pm 0.7$,$52.4 \pm 1.3$,$63.1 \pm 0.8$
Mobbio,1.0,na,$88.5 \pm 0.2$,$88.5 \pm 0.1$,$88.3 \pm 0.2$,$88.4 \pm 0.1$,,$88.6 \pm 0.1$,$88.3 \pm 0.1$,,$88.3 \pm 0.3$,$88.3 \pm 0.1$,$88.9 \pm 0.1$,$\bm{89.1 \pm 0.0}$,$88.5 \pm 0.2$,$88.3 \pm 0.2$,,$87.1 \pm 0.3$,$88.6 \pm 0.1$,$88.6 \pm 0.1$,,$88.3 \pm 0.2$,,$88.1 \pm 0.2$,$88.6 \pm 0.2$,$88.4 \pm 0.2$,$87.8 \pm 0.2$,$88.1 \pm 0.3$
Teeth-ISBI,1.0,na,$\bm{60.1 \pm 0.7}$,$\bm{60.7 \pm 1.3}$,$59.5 \pm 1.5$,$57.8 \pm 1.6$,,$\bm{60.3 \pm 0.7}$,$\bm{60.0 \pm 1.3}$,,$\bm{60.5 \pm 1.1}$,$57.9 \pm 0.8$,,,$\bm{60.1 \pm 1.6}$,$\bm{61.2 \pm 1.2}$,,$53.9 \pm 7.0$,$\bm{59.9 \pm 0.8}$,$\bm{61.0 \pm 1.3}$,,$\bm{61.1 \pm 0.6}$,,$48.2 \pm 6.0$,$\bm{59.9 \pm 1.5}$,$59.5 \pm 1.0$,$10.4 \pm 0.9$,$8.2 \pm 5.1$
Teeth-UCV,1.0,na,$\bm{82.8 \pm 1.0}$,$81.6 \pm 1.0$,$\bm{82.9 \pm 0.5}$,$81.8 \pm 0.9$,,$\bm{83.0 \pm 0.5}$,$82.7 \pm 0.3$,,$\bm{83.4 \pm 0.5}$,$\bm{83.0 \pm 0.9}$,,,$82.5 \pm 0.5$,$82.5 \pm 0.6$,,$80.9 \pm 0.6$,$82.3 \pm 0.3$,$82.2 \pm 0.7$,,$\bm{82.9 \pm 0.4}$,,$82.4 \pm 0.2$,$82.3 \pm 0.6$,$81.6 \pm 0.8$,$27.2 \pm 0.2$,$52.6 \pm 5.8$


==> results_biomedical_mae.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CO2CSNP_0.1,Loss_CO2CSNP_1.0,Loss_CO2CSNP_10.0,Loss_CO2CSNP_100.0,Loss_CO2_0.01,Loss_CO2_0.1,Loss_CO2_1.0,Loss_CO2_5.0,Loss_CO2_10.0,Loss_CO2_100.0,Loss_CO2_1000.0,Loss_CO2_10000.0,Loss_ContactSurfaceDTv3_0.1,Loss_ContactSurfaceDTv3_1.0,Loss_ContactSurfaceDTv3_2.0,Loss_ContactSurfaceDTv3_10.0,Loss_ContactSurfaceTVv4_0.1,Loss_ContactSurfaceTVv4_1.0,Loss_ContactSurfaceTVv4_5.0,Loss_ContactSurfaceTVv4_10.0,Loss_ContactSurfaceTVv4_50.0,Loss_ContactSurfaceTVv4_100.0,Loss_CrossEntropy_1.0,ZActivation_HardOrdinal,ZActivation_HardOrdinalParallel,ZActivation_OrdinalEncoding
Breast Aesthetics,1.0,na,$\bm{2.4 \pm 0.2}$,$2.6 \pm 0.1$,$5.1 \pm 0.2$,$9.6 \pm 1.0$,,$\bm{2.5 \pm 0.2}$,$\bm{2.5 \pm 0.3}$,,$6.9 \pm 0.4$,$11.9 \pm 1.5$,,,$\bm{2.4 \pm 0.2}$,$\bm{2.5 \pm 0.2}$,,$2.7 \pm 0.2$,$\bm{2.5 \pm 0.2}$,$\bm{2.5 \pm 0.2}$,,$\bm{2.5 \pm 0.2}$,,$3.5 \pm 0.2$,$\bm{2.5 \pm 0.2}$,$4.4 \pm 0.6$,$26.9 \pm 1.0$,$14.2 \pm 2.1$
Cervix-MobileODT,1.0,na,$\bm{5.9 \pm 0.2}$,$6.1 \pm 0.2$,$8.5 \pm 0.1$,$13.6 \pm 0.4$,,$\bm{5.9 \pm 0.2}$,$6.3 \pm 0.1$,,$10.4 \pm 0.3$,$16.0 \pm 0.3$,$23.7 \pm 0.4$,$28.0 \pm 0.2$,$\bm{5.9 \pm 0.2}$,$\bm{6.0 \pm 0.2}$,,$6.1 \pm 0.1$,$\bm{5.9 \pm 0.2}$,$6.2 \pm 0.3$,,$\bm{5.9 \pm 0.2}$,,$\bm{6.0 \pm 0.2}$,$\bm{5.9 \pm 0.2}$,$\bm{5.9 \pm 0.1}$,$10.7 \pm 1.3$,$6.1 \pm 0.1$
Mobbio,1.0,na,$1.4 \pm 0.0$,$1.5 \pm 0.0$,$4.0 \pm 0.0$,$18.5 \pm 0.1$,,$1.4 \pm 0.0$,$1.5 \pm 0.0$,,$7.9 \pm 0.0$,$9.0 \pm 0.1$,$11.5 \pm 0.1$,$15.7 \pm 0.6$,$1.4 \pm 0.0$,$1.4 \pm 0.0$,,$1.5 \pm 0.0$,$1.4 \pm 0.0$,$1.4 \pm 0.0$,,$1.4 \pm 0.0$,,$\bm{1.3 \pm 0.0}$,$1.4 \pm 0.0$,$1.4 \pm 0.0$,$3.5 \pm 0.7$,$1.5 \pm 0.0$
Teeth-ISBI,1.0,na,$13.5 \pm 0.6$,$\bm{12.8 \pm 0.6}$,$15.7 \pm 0.4$,$21.3 \pm 1.1$,,$13.2 \pm 0.3$,$13.3 \pm 0.3$,,$17.1 \pm 0.6$,$24.7 \pm 0.9$,,,$\bm{13.4 \pm 0.6}$,$\bm{12.8 \pm 0.4}$,,$14.6 \pm 1.0$,$13.4 \pm 0.3$,$\bm{13.1 \pm 0.4}$,,$\bm{12.7 \pm 0.3}$,,$15.7 \pm 1.1$,$\bm{13.1 \pm 0.4}$,$17.4 \pm 0.3$,$30.1 \pm 0.2$,$30.8 \pm 0.5$
Teeth-UCV,1.0,na,$\bm{6.7 \pm 0.4}$,$7.3 \pm 0.3$,$9.7 \pm 0.4$,$16.7 \pm 0.8$,,$7.0 \pm 0.4$,$7.2 \pm 0.2$,,$11.5 \pm 0.2$,$19.5 \pm 1.3$,,,$7.0 \pm 0.4$,$\bm{6.8 \pm 0.2}$,,$7.4 \pm 0.2$,$7.1 \pm 0.5$,$\bm{6.8 \pm 0.3}$,,$\bm{6.5 \pm 0.2}$,,$7.2 \pm 0.2$,$\bm{6.7 \pm 0.3}$,$11.1 \pm 0.5$,$29.3 \pm 0.3$,$25.4 \pm 1.4$


==> results_biomedical_percentage_of_unimodal_px.csv <==
dataset,dataset_scale,dataset_mask_type,Loss_CO2CSNP_0.1,Loss_CO2CSNP_1.0,Loss_CO2CSNP_10.0,Loss_CO2CSNP_100.0,Loss_CO2_0.01,Loss_CO2_0.1,Loss_CO2_1.0,Loss_CO2_5.0,Loss_CO2_10.0,Loss_CO2_100.0,Loss_CO2_1000.0,Loss_CO2_10000.0,Loss_ContactSurfaceDTv3_0.1,Loss_ContactSurfaceDTv3_1.0,Loss_ContactSurfaceDTv3_2.0,Loss_ContactSurfaceDTv3_10.0,Loss_ContactSurfaceTVv4_0.1,Loss_ContactSurfaceTVv4_1.0,Loss_ContactSurfaceTVv4_5.0,Loss_ContactSurfaceTVv4_10.0,Loss_ContactSurfaceTVv4_50.0,Loss_ContactSurfaceTVv4_100.0,Loss_CrossEntropy_1.0,ZActivation_HardOrdinal,ZActivation_HardOrdinalParallel,ZActivation_OrdinalEncoding
Breast Aesthetics,1.0,na,$6.7 \pm 0.7$,$8.6 \pm 2.0$,$56.3 \pm 7.4$,$51.9 \pm 16.4$,,$6.3 \pm 0.5$,$8.1 \pm 2.0$,,$\bm{90.3 \pm 12.5}$,$\bm{99.6 \pm 0.2}$,,,$6.4 \pm 0.6$,$6.2 \pm 1.2$,,$13.2 \pm 12.3$,$6.3 \pm 0.7$,$6.0 \pm 0.6$,,$9.0 \pm 4.7$,,$16.0 \pm 17.0$,$6.2 \pm 0.5$,$38.7 \pm 19.2$,$55.9 \pm 1.4$,$3.7 \pm 0.6$
Cervix-MobileODT,1.0,na,$1.2 \pm 0.2$,$0.7 \pm 0.1$,$0.2 \pm 0.1$,$0.0 \pm 0.0$,,$0.9 \pm 0.4$,$1.2 \pm 0.6$,,$0.9 \pm 0.3$,$3.9 \pm 1.2$,$71.6 \pm 8.4$,$\bm{98.9 \pm 0.4}$,$0.9 \pm 0.2$,$0.4 \pm 0.1$,,$0.1 \pm 0.0$,$1.0 \pm 0.2$,$0.8 \pm 0.4$,,$0.2 \pm 0.1$,,$0.0 \pm 0.0$,$1.0 \pm 0.2$,$1.1 \pm 0.3$,$18.3 \pm 9.0$,$1.1 \pm 0.4$
Mobbio,1.0,na,$0.8 \pm 0.1$,$0.9 \pm 0.0$,$0.2 \pm 0.0$,$0.0 \pm 0.0$,,$0.7 \pm 0.1$,$1.0 \pm 0.2$,,$0.8 \pm 0.1$,$2.2 \pm 0.5$,$11.0 \pm 2.4$,$\bm{97.3 \pm 2.3}$,$0.7 \pm 0.2$,$0.3 \pm 0.1$,,$0.0 \pm 0.0$,$0.9 \pm 0.2$,$0.6 \pm 0.1$,,$0.4 \pm 0.1$,,$0.0 \pm 0.0$,$0.8 \pm 0.1$,$0.8 \pm 0.1$,$5.2 \pm 5.7$,$0.7 \pm 0.1$
Teeth-ISBI,1.0,na,$9.2 \pm 2.7$,$15.5 \pm 4.0$,$85.2 \pm 3.6$,$93.1 \pm 1.4$,,$10.0 \pm 3.3$,$15.3 \pm 3.7$,,$90.4 \pm 0.6$,$\bm{97.2 \pm 0.2}$,,,$9.8 \pm 2.9$,$11.7 \pm 2.8$,,$38.1 \pm 7.1$,$9.7 \pm 3.8$,$11.2 \pm 4.4$,,$17.2 \pm 2.2$,,$34.7 \pm 12.3$,$9.6 \pm 3.2$,$7.5 \pm 3.6$,$0.1 \pm 0.1$,$0.0 \pm 0.0$
Teeth-UCV,1.0,na,$19.2 \pm 1.9$,$28.9 \pm 3.2$,$73.3 \pm 6.2$,$81.1 \pm 13.0$,,$18.6 \pm 2.3$,$27.9 \pm 3.3$,,$96.8 \pm 0.9$,$\bm{98.7 \pm 0.2}$,,,$19.7 \pm 3.2$,$20.7 \pm 3.1$,,$34.7 \pm 14.7$,$19.2 \pm 5.3$,$19.6 \pm 2.4$,,$25.7 \pm 5.1$,,$43.4 \pm 11.9$,$18.0 \pm 1.6$,$16.0 \pm 4.2$,$3.5 \pm 0.1$,$8.0 \pm 3.3$

